ThreshKnot: Thresholded ProbKnot for Improved RNA Secondary Structure Prediction

RNA structure prediction is a challenging problem, especially with pseudoknots. Recently, there has been a shift from the classical minimum free energy-based methods (MFE) to partition function-based ones that assemble structures using base-pairing probabilities. Two examples of the latter group are the popular maximum expected accuracy (MEA) method and the ProbKnot method. ProbKnot is a fast heuristic that pairs nucleotides that are reciprocally most probable pairing partners, and unlike MEA, can also predict structures with pseudoknots. However, ProbKnot's full potential has been largely overlooked. In particular, when introduced, it did not have an MEA-like hyperparameter that can balance between positive predictive value (PPV) and sensitivity. We show that a simple thresholded version of ProbKnot, which we call ThreshKnot, leads to more accurate overall predictions by filtering out unlikely pairs whose probabilities fall under a given threshold. We also show that on three widely-used folding engines (RNAstructure, Vienna RNAfold, and CONTRAfold), ThreshKnot always outperforms the much more involved MEA algorithm in (1) its higher structure prediction accuracy, (2) its capability to predict pseudoknots, and (3) its faster runtime and easier implementation. This suggests that ThreshKnot should replace MEA as the default partition function-based structure prediction algorithm. ThreshKnot is already available in the widely used RNAstructure software package version 6.2 (released November 27, 2019): https://rna.urmc.rochester.edu/RNAstructure.html

==> abstract.txt <==
Predicting the secondary structure of an RNA sequence is useful
in many applications. Existing algorithms suffer from a major limi-
tation: their runtime scale cubically with the RNA length, and this
slowness limits their use in genome-wide applications. To address
this bottleneck, we design the first linear-time algorithm for RNA sec-
ondary structure prediction. Our algorithm, like previous work, uses
dynamic programming, but with two crucial differences: (a) it scans
the sequence in a left-to-right rather than bottom-up fashion, and (b)
it can further employ beam pruning to ensure linear runtime in prac-
tice (with the cost of exact search). Even with approximate search, it
results in even higher overall accuracy on a diverse database of se-
quences with known structures. More interestingly, it leads to signif-
icantly more accurate predictions on the longest sequence families
in that database (16S and 23S Ribosomal RNAs), as well as improved
accuracies for long-range base pairs (500+ nucleotides apart).


==> format.txt <==
Articles begin with an unreferenced abstract (typically 150 words) and are divided into separate sections for Introduction, Results, Discussion and online Methods. Introduction and Discussion are brief and focused, the Results section usually contains a general description of the method followed by its validation, and the online Methods section provides all technical details necessary for the independent reproduction of the methodology, without referring to a chain of bibliographical references. The main text (excluding abstract, online Methods, references and figure legends) is 2,500 - 3500 words. Articles have no more than 6 display items (figures and tables). The Results and online Methods should be divided by topical subheadings; the Discussion may contain subheadings at the editors' discretion. As a guideline, Articles allow up to 40 references.




==> suggested-reviewers.txt <==
Rhiju Das
Ann Condon
Sean Eddy
Elena Rivas
Lucy Colwell
Michael Zuker  -- coauthored recently
Ruth Nussinov
Serafim Batzoglou
Peter Stadler
Ivo Hofacker


==> text.txt <==
Ribonucleic acid (RNA) is involved in numerous cellular pro-
cesses. The dual nature of RNA as both a genetic material and
functional molecule led to the RNA World hypothesis, that RNA
was the first molecule of life, 1 and this dual nature has also been
utilized to develop in vitro methods to evolve functional sequences. 2
Furthermore, RNA is an important drug target and agent. 3, 4, 5, 6, 7, 8
Predicting the secondary structure of an RNA sequence, defined as
the set of all canonical base pairs (A–U, G–C, G–U, see Figure 1A), is
an important and challenging problem. 9, 10 Knowing structures reveals
crucial information about the RNA’s function, which is useful in many
applications ranging from ncRNA detection 11, 12, 13 to the design of
oligonucleotides for knockdown of message. 14, 15 Since experimen-
tally determining the structure is expensive and time comsuming,
and given the overwhelming increase in genomic data (about 10 21
base-pairs per year), 16 computational methods have been widely used
as an alternative to automatically predict the structure. Widely used
systems such as RNAstructure, 17 Vienna RNAfold, 18 CONTRAfold, 19
and CentroidFold 20 all use virtually the same dynamic programming
(DP) algorithm 21, 22 to find the best-scoring (lowest free energy, max-
imum expected accuracy, or best model score) structure. However,
this set of algorithms, borrowed from computational linguistics, 23, 24
has a running time of O(n 3 ) that scales cubically with the sequence
length n, which is too slow for long RNA sequences. 25
As an alternative, some researchers have proposed faster algo-
rithms but to predict only a restricted subset of structures. On the one
hand, local folding methods such as Rfold, 26 Vienna RNAplfold, 27
and LocalFold 25 run in linear time but only predict base pairs up to L
nucleotides apart (L  n, see Figure 1C). On the other hand, due to
the prohibitive cubic runtime of standard methods, it has been a com-
mon practice to divide long RNA sequences into short segments (e.g.,
≤ 700nt) and predict structures within each segment only. 28, 29, 30 All
these local methods omit long-range base pairs, which computational
and experimental studies have demonstrated to be common in natural

RNAs, especially between the 5’ and 3’ ends. 9, 31
We instead design the first linear-time global algorithm for RNA
secondary structure prediction, LinearFold, that can predict any
pseudoknot-free structure. * While the classical O(n 3 )-time dynamic
programming is bottom-up, which is hard to linearize, our algorithm
runs left-to-right, incrementally tagging each nucleotide in the dot-
bracket format. While this naive version runs in exponential time
O(3 n ), we borrow an efficient packing idea from computational lin-
guistics 33 that reduces the running time back to O(n 3 ). Furthermore,
on top of this left-to-right algorithm (see Figure 1B), we apply beam
search, a popular heuristic to prune the search space, 34 which keeps
only the top b highest-scoring (or lowest energy) states for each prefix
of the input sequence, resulting in an O(nb log b) time approximate
search algorithm, where b is the beam size chosen by the user.
Our algorithm can “linearize” any dynamic programming based
system. In particular, we demonstrate two versions of LinearFold,
LinearFold-V using the thermodynamic free energy model 35 from Vi-
enna RNAfold, 18 and LinearFold-C using the machine learned model
from CONTRAfold. 19 We evaluate our systems on a diverse dataset
of RNA sequences with well-established structures, and show that
while being substantially more efficient, LinearFold leads to higher
average accuracies over all families, and more interestingly, Linear-
Fold is significantly more accurate than the exact search methods
on the longest families 16S and 23S Ribosomal RNAs. In addition,
LinearFold is also more accurate on long-range base pairs, which is
well known to be a challenging problem for the current models. 36
Our source code and webserver are online (see Fig. SI 1).
Results
LinearFold Algorithm. Without loss of generality, we will sketch
our algorithm in Fig. 2 using the Nussinov model: 37 for a given RNA
sequence, we aim to find the secondary structure in a valid dot-bracket
format (Fig. 1B) with the maximum number of base pairs; the case
with state-of-the-art thermodynamic and machine learning models are
presented in Online Methods and Figs. SI 7, SI 8, and SI 9.
Idea 0: Brute-Force Search: O(3 n ) . The initial idea, shown in Fig. 1B,
is to scan the RNA sequence left-to-right, maintaining a stack along
the way, and performing one of the three actions at each step j on
nucleotide x j (j = 1 . . . n):
2
|
Nature Methods Submission
1. skip: labeling x j as dot “.”, i.e., it is unpaired and skipped;
2. push: labeling x j as open bracket “(” for it to be paired with a
downstream nucleotide, and pushing j on to the stack; or
3. pop: labeling x j as close bracket “)”, paired with the upstream
nucleotide x i where i is the top of the stack, and pop i.
We also require empty stack at the end, which makes sure the output is
a well-balanced dot-bracket sequence corresponding to a pseudoknot-
free secondary structure. See Fig. 2A for an example path for input
sequence CCAGG, and Fig. 2D for all valid paths. A state at each
step j is a (sub)structure for the prefix input x 1 ...x j ; e.g., “.(” and
“((” are two of the possible states for the prefix CC, with [2] and [1,2]
being their corresponding stacks. Note that for each state, its stack is
simply the positions of all unpaired open brackets (shown in bold).
The above procedure describes a naive exhaustive search without
dynamic programming which has exponential runtime O(3 n ), as there
are up to three actions per step (see Figure 2D).
Next, Fig. 2B sketches the two key dynamic programming ideas
that speed up this algorithm to O(n 3 ) by merging and packing states.
Idea 1: DP by merging states with identical stacks: O(2 n ) . We first
observe that different states can have the same stack; for example,
in Figure 2B, the two states in the last step, “.(.).” and “((.))”,
both have empty stack, and in Figure 2D, in step 4, both “(...” and
“((.)” have stack [1]. These states can be merged, because even
though they have different histories, going forward they are exactly
equivalent. After merging we save the state with the highest (prefix)
score and discard all others which have no potential to lead to optimal
structures. This algorithm is faster but still has exponential O(2 n )
time as their are exponentially many different stacks (see Figure 2E).
Idea 2: DP by packing temporarily equivalent states: O(n 3 ) . We fur-
ther observe that even though some states have different stacks, they
might share the same stack top; for example, in Figure 2B, in step 2,
“.(” and “((” have [2] and [1,2] as their stacks, with the same stack
top 2. Our key insight is that two states with the same stack-top are
“temporarily equivalent” and can be “packed” as they would behave
equivalently until the stack-top open bracket is closed (i.e., matched),
after which they “unpack” and diverge (see Fig. 2B, Idea 2). For
example, both “.(” and “((” are looking for a G to match with the
stack top x 2 “C”, and can be packed as “? (” with stack [...2] where
? and “...” represent histories that are not important for now. After
skipping the next nucleotide x 3 “A”, they become “? (.” and upon
matching the next nucleotide x 4 “G” with the stack-top x 2 “C”, they
unpack, resulting in “.(.)” and “((.)”.
This method (see Fig. 2F) runs in O(n 3 ) time, and guarantees
to return the optimal-scoring structure; See Online Methods and
Figure SI 7 for details. Although this O(n 3 ) runtime is the same as
those classical ones, its unique left-to-right (as opposed to bottom-up)
nature makes it amenable to linear-time beam search.
39
Idea 3: Beam Pruning: O(n) . We further employ beam pruning,
a
popular heuristic widely used in computational linguistics, to reduce
the complexity from O(n 3 ) to O(n), but with the cost of exact search.
Basically, at each step j, we only keep the b top-scoring (lowest-
energy) states and prune the other, less promising, ones (because
they are less likely to be part of the optimal final structure). This
results in an approximate search algorithm in O(nb 2 ) time, depicted
in Figure 2C and G; see pseudocode in Figure SI 8. On top of beam
search, we further employ the more advanced technique of cube
pruning 40, 41 to reduce the runtime to O(nb log b). Here the beam size
b is a small constant (by default 100) so the overall runtime is linear in
n. We will show that although our linear-time search is approximate,
it nevertheless achieves higher overall prediction accuracy than the
classical cubic-time exact search methods.
Efficiency and Scalability of LinearFold. To demonstrate the effi-
ciency and scalability of LinearFold, we compare its running time with
the conventional cubic-time prediction algorithms used in the baseline
systems, CONTRAfold and Vienna RNAfold. Figure 3 shows the
results on two datasets: (a) the ArchiveII dataset, 38 a diverse set of
RNA sequences with known structures (see details in the Methods
section and Table SI 1), and (b) a (sampled) subset of RNAcentral, 42 a
comprehensive (meta-)set of ncRNA sequences from many databases.
While the ArchiveII set contains sequences of length 3,000 or less, the
RNAcentral set has many much longer sequences, with the longest
being 244,296 nt (Homo Sapiens Transcript NONHSAT168677.1,
from the NONCODE database 43 ). We use a machine with 3.40GHz
Intel Xeon CPUs and 32G memory, running Linux; all programs are
written in C/C++ compiled by GCC 4.9.0.

Figure 3A confirms that LinearFold’s running time scales linearly
with the sequence length, while the two baseline systems scale super-
linearly, with an empirical runtime of O(n 2.6 ) determined by curve
fitting. Figure 3B reconfirms this fact on much longer sequences (in
log-scale), and for a sequence of ∼10,000 nt (e.g., the HIV genome),
LinearFold (with the default beam size of b=100) takes only 7 seconds
while the baselines take 4 minutes. For sequences of length 32,753,
our LinearFold takes only 23 seconds while CONTRAfold takes 2
hours and RNAfold 1.7 hours. This clearly shows the advantage of
our linear-time prediction algorithm on very long ncRNAs.
In addition, LinearFold also has an advantage on memory usage
that leads to better scalability on extremely long sequences. The
baseline cubic-time algorithms require memory space that scales
quadratically with sequence length, because intuitively they need
to figure out the best scoring or minimum free energy structure for
every substring [i, j] of the entire sequence. This means you need
4x memory if your sequence length doubles. In addition, neither
CONTRAfold MFE or Vienna RNAfold runs on any sequence longer
than 32,767 nt because that is the largest allowed index in their design.
On the other hand, LinearFold not only takes linear time, but also
uses linear memory, without the need for the two-dimensional table
of size O(n 2 ). As a result, LinearFold is able to process the longest
sequence in RNAcentral (244,296 nt), taking less than 3 minutes. In
fact, LinearFold even scales to sequences of 10,000,000 nt on our
32GB-memory machine.
Accuracy of LinearFold. We next compare the prediction accura-
cies of LinearFold and the two baseline systems, reporting both Posi-
tive Predictive Value (PPV, a.k.a. precision; the fraction of predicted
4
|
Nature Methods Submission
pairs in the known structure) and Sensitivity (a.k.a recall; the fraction
of known pairs predicted) on each RNA family in ArchiveII dataset.
We also tested statistical significance using a paired, two-tailed t-test,
following previous work. 44
Figure 4B shows that LinearFold-C improves the overall PPV and
Sensitivity over CONTRAfold by +2.1%/+1.4% across all families.
As we can see, LinearFold produces more accurate structures us-
ing a fraction of runtime. Individually, LinearFold-C is significantly
more accurate in both PPV/Sensitivity on three families: Group I
Intron, 16S and 23S ribosomal RNAs, (see Figure 4A) with the last
two being the longest families in this dataset. 16S rRNAs have an
average length of 1548 nt and +3.89%/+3.08% absolute improvement
in PPV/Sensitivity, and 23S rRNAs have an average length of 2927 nt
and +14.00%/+9.98% absolute improvement. Moreover, LinearFold’s
improvement in accuracy is more pronounced on longer sequences.
Accuracies are also improved by LinearFold-V over Vienna RNAfold,
but the difference is smaller (overall +0.2%/+0.2% absolute improve-
ment in PPV/Sensitivity). The improvement is significant in both
PPV/Sensitivity on three families as well.
Impact of Beam Size. Above we used b=100 as the default beam
size. Now we investigate the impact of different beam sizes. We
first study the impact of search quality. Since our LinearFold algo-
rithm uses approximate search instead of exact search, we use the
difference between exact search free energy and our returned free
energy as the measure of search quality – the closer they are, the
better our search quality. We can see from Figure 5A that the search
quality is getting closer when the beam size increases, and Linear-
Fold achieves similar model cost / free energy using the default beam
size. Similarly, Figure 5B plots the number of pairs predicted, at
each beam size. It shows that ViennaRNA model tends to overpre-
dict, while the CONTRAfold model underpredicts. Also, although
our algorithm always underpredicts compared to exact predictions
in either model, we predict almost the same number of base pairs as
each model when using the default beam size. The mean difference is
0.29(CONTRAfold)/0.01(ViennaRNA) pairs when b = 100.
Figure 5C plots PPV and Sensitivity as a function of beam size b.
LinearFold-C outperforms CONTRAfold MFE in both PPV and Sen-
sitivity with b ≥ 75 (though it will converge to CONTRAfold MFE
when b → +∞), and LinearFold-C’s PPV/Sensitivity are stable with
b ∈ [100, 150]. Figure 5D shows the tradeoff of PPV and Sensitivity
of LinearFold, with the change of the beam size. It starts with the
increasing of both PPV and Sensitivity, reaches the peak at b=120,
and falls until converging to exact search. Although the peak happens
when beam size is 120, we can see that the performance LinearFold is
consistent when its beam size is in [100,150], as both PPV/Sensitivity
stays almost the same.
Accuracy Improvements on Long-Range Base Pairs. We fur-
ther evaluated the effect of the distance between base paired-
nucleotides on prediction performance. As shown in Figure 5E/F,
while LinearFold-C shows a similar performance to baseline on base
pairs with a relatively short range, it outperforms CONTRAfold MFE
significantly when predicting long-distance pairs(length ≥ 500nts),
in both PPV and Sensitivity. LinearFold can outperform previous ap-
proaches in both PPV and Sensitivity. This is contrary to the concern
that LinearFold would not predict as accurately for long-distance pairs,
as our algorithm is able to handle long-distane base pairs even with a
relatively small beam size (b = 50). We also compare LinearFold-V
and Vienna RNAfold in Fig. SI 3, showing our improved predictions
on the thermodynamic model.
Example Predictions: Group I Intron, 16S and 23S rRNAs. We
visualized the predicted secondary structure of 3 examples from differ-
ent RNA families, Group I Intron C. mirabilis, 16S rRNA B. subtilis,
23S rRNA E. coli, comparing two versions of our LinearFold with
the corresponding baselines (Figure 6). We observe that LinearFold
has greatly reduced the false positive base-pairings, especially on
CONTRAfold model, as shown in all three plots in the second row
(LinearFold-C). Also, unlike the baseline systems, our LinearFold has
accurately predicted many long-range base pairs, as shown in Group I
Mirabilis (LinearFold-C, bottom half, pair distance 250), 16S B. sub-
tilis (LinearFold-C, left part, 450), 23S E. coli (both LinearFold-C
and LinearFold-V, left part, 600), which confirms our long-range
base pairing accuracy improvement in Figure 5E/F. Moreover, even
with an approximation search algorithm using beam pruning, our Lin-
earFold is still able to predict the longest 5’-3’ pairs, as shown in 23S
E. coli (LinearFold-V, top). Generally, in most of the cases (except
LinearFold-V 23S E. coli), LinearFold has improved the predictions
over the baseline. We also show the predicted base-pair length distri-
bution of these systems in Figure SI 5. For more circular-plot results,
we built an online demo † visualizing predictions from all sequences
in these three families.
Discussion
Summary. RNA structure prediction is important for inferring RNA
function and has many applications including drug design. The ex-
isting algorithms for RNA secondary structure prediction run in time
that scales cubically with the sequence length, which is too slow for
†
http://web.engr.oregonstate.edu/~liukaib/demo_json+canvas.html
6
|
Nature Methods Submission
long non-coding RNAs; e.g., the baseline systems in this work, CON-
TRAfold and Vienna RNAfold, which are two of the most popular
prediction software, take 2 hours and 1.7 hours, respectively, for a
sequence of 32,753 nt. Furthermore, the existing algorithms also need
memory space that scales quadratically with the sequence length, and
as a result, both baseline systems fail to run on sequences beyond
32,767 nt. In reality, the longest RNA sequence in the RNAcentral
dataset is 244,296 nt, which is 7× of that limit.
We design the first global linear-time, linear-memory prediction
algorithm, LinearFold, using dynamic programming plus beam search,
and apply this algorithm to both machine-learned and thermodynamic
models. The linearity in both time and memory is confirmed in Fig. 3.
What is more interesting is the following findings:
1. Even though LinearFold uses only a fraction of runtime and
memory compared to the existing algorithms in the baseline
systems, our predicted structures are overall more accurate in
both PPV and Sensitivity and on both machine-learned and ther-
modynamic models (see Fig. 4).
2. The accuracy improvement of LinearFold is more pronunced on
longer families such as 16S and 23S rRNAs (see Figs. 4 and 6).
3. LinearFold is also more accurate than the baselines on long-
range base pairs that are more than 500 nt apart (Fig. 5E–F),
which is well known to be a challenging problem for the current
models . 36
4. Although the model depends on the beam size b, the number
of base pairs and the accuracy of prediction are very robust to
changes in beam size (when b is in the range of 100–200).
Analysis. There are several reasons why our beam search algorithm,
although approximate, outperforms the exact search baselines in terms
of accuracy (esp. in 16S and 23S rRNAs). Firstly, the scoring func-
tions are imperfect, so that it is possible for a suboptimal structure
(in terms of model score / free energy) to be more accurate than the
optimal structure. For example, it was well studied that while the low-
est free energy structure contains only 72.9% of the actual base pairs
(given a dataset), a structure containing 86.1% of them can be found
with a free energy within 4.8% of the optimal structure. 45, 46 Secondly,
the beam searching prunes lower-scoring (sub)structures at each step,
requiring the surviving (sub)structures to be highly scored at each
prefix, and penalizing structures containing unstable (low-scoring)
parts. The experimental results show that this extra constraint could
compensate for the inaccuracy of the model, as we systematically
pick a more accurate suboptimal structure without seeing the ground
truth. 47
There is an important fundamental difference between the Linear-
Fold algorithm, and existing local algorithms. 26, 27, 25 While both being
more efficient than the conventional cubic-time exact algorithms, lo-
cal algorithms use hard constraints (e.g., they set maximum allowed
basepairing distance, set window size, segmenting input sequences)
that prune out structures in the search space before the prediction
starts, making a large number of structures unreachable before their
free energies / model scores are calculated. In contrast, LinearFold
prunes out substructures in the prediction process using their current
model scores (with heuristics), making the model itself more vocal to
decide with substructures being kept or pruned, like the conventional
exact algorithms. Moreover, it was recently found that the
√ largest
branch in an external-loop or multi-loop has size n − O( n) with
very high probabiltiy, 48 indicating that there is typically one branch
that uses requires most of the nucleotides in the sequence to complete.
This is crucial for local algorithms since they are likely to ignore the
actual structure due to its long-distance basepairing, while LinearFold
faces no problem for this scenario.
Our LinearFold algorithm is more towards the cotranscriptional
folding nature, aiming to capture some intrinsic evolved features of
RNAs related to the cotranscription. 49, 50 We hypothesize that many
natural RNA structures have evolved fold co-transcriptionally, making
our left-to-right incremental structure prediction actually better than
conventional baselines (see Fig. 4).
Extensions. Our algorithm has several potential extensions.
1. It might be possible to extend LinearFold to calculate the par-
tition function and base pair probabilities, since the classical
method for that task, the McCaskill algorithm, 51 is similar to
the cubic-time structure prediction algorithms that are used as
baselines in this paper.
2. This linear-time algorithm to calculate base pair probabilities
should facilitate the linear-time identification of pseudoknots,
by either replacing the cubic-time McCaskill algorithm with a
linear-time one in those pseudoknot-prediction programs, 52, 53 or
linearizing an over-cubic dynamic programming algorithm for
the pseudoknotted secondary structure prediction. 54, 55
3. We would test the hypothesis in details that our beams could
potentially capture the cotranscriptional folding nature on the
cotranscriptional testing dataset. 56
4. Being linear-time, LinearFold also facilitates faster parameter
training than the cubic-time CONTRAfold using structured pre-
diction methods, 39 and we envision a more accurate LinearFold
using a model tailored to linear-time search.
Methods
Detailed description of our algorithms and statements of data availabil-
ity and any associated accession codes and references, are available
in the online version of the paper.






